See2Think: Do Multimodal Models Really Use Intermediate Visual States?

Multimodal large language models increasingly use sketches, annotations, tools, and intermediate images during reasoning, but it remains unclear whether they truly rely on these visual states. Existing benchmarks are limited both by task collections with narrow coverage or partially text-solvable samples and by evaluations that emphasize final answers without diagnosing how intermediate visual states are generated, rendered, and used. We introduce See2Think, a unified evaluation framework comprising See2ThinkBench and Visual Action-of-Thought (VAoT). See2ThinkBench contains 1,200 open-ended, visually dependent problems across 12 task categories spanning 2D structured, 3D scene, and real-world reasoning. VAoT records textual thoughts, visual actions, rendered states, and subsequent reasoning under four controlled inference settings. Evaluating representative proprietary and open-source multimodal models, we find that visual reasoning is strongly model- and environment-dependent, with no single setting consistently dominating across tasks. Process analysis further shows that models usually select relevant visual operations, while faithful rendering remains the clearest bottleneck and high feedback uptake does not necessarily translate into accuracy gains. Under task-relevant corrupted feedback, models exhibit behavioral dependence on visual states, with accuracy dropping by over 10 percentage points in controlled interventions.

==> data/full_wrongrender_by_fu_common_denominator_1200_paper_categories.csv <==
scope,model,task_group,feedback_uptake,n,full_correct,wrongrender_correct,full_acc,wrongrender_acc,corruption_harm_count,corruption_correction_count,both_correct_count,both_incorrect_count,corruption_harm_share,corruption_correction_share,delta_acc_wrongrender_minus_full,answer_changed,answer_change_rate_semantic
all,ALL,Overall,ALL,4800,2162,2043,0.450417,0.425625,569,450,1593,2188,0.118542,0.09375,-0.024792,2273,0.473542
by_fu,ALL,Overall,0.0,607,256,270,0.421746,0.444811,56,70,200,281,0.092257,0.115321,0.023064,270,0.444811
by_fu,ALL,Overall,0.5,786,337,310,0.428753,0.394402,88,61,249,388,0.111959,0.077608,-0.034351,405,0.515267
by_fu,ALL,Overall,1.0,3407,1569,1463,0.460522,0.42941,425,319,1144,1519,0.124743,0.093631,-0.031112,1598,0.469034
all,ALL,2D,ALL,2400,1032,1029,0.43,0.42875,259,256,773,1112,0.107917,0.106667,-0.00125,1134,0.4725
by_fu,ALL,2D,0.0,385,160,177,0.415584,0.45974,36,53,124,172,0.093506,0.137662,0.044156,169,0.438961
by_fu,ALL,2D,0.5,403,178,175,0.441687,0.434243,47,44,131,181,0.116625,0.109181,-0.007444,201,0.498759
by_fu,ALL,2D,1.0,1612,694,677,0.430521,0.419975,176,159,518,759,0.109181,0.098635,-0.010546,764,0.473945
all,ALL,3D,ALL,800,509,400,0.63625,0.5,176,67,333,224,0.22,0.08375,-0.13625,354,0.4425
by_fu,ALL,3D,0.0,86,47,44,0.546512,0.511628,16,13,31,26,0.186047,0.151163,-0.034884,42,0.488372
by_fu,ALL,3D,0.5,87,53,44,0.609195,0.505747,14,5,39,29,0.16092,0.057471,-0.103448,31,0.356322
by_fu,ALL,3D,1.0,627,409,312,0.652313,0.497608,146,49,263,169,0.232855,0.07815,-0.154705,281,0.448166
all,ALL,Real,ALL,1600,621,614,0.388125,0.38375,134,127,487,852,0.08375,0.079375,-0.004375,785,0.490625
by_fu,ALL,Real,0.0,136,49,49,0.360294,0.360294,4,4,45,83,0.029412,0.029412,0.0,59,0.433824
by_fu,ALL,Real,0.5,296,106,91,0.358108,0.307432,27,12,79,178,0.091216,0.040541,-0.050676,173,0.584459
by_fu,ALL,Real,1.0,1168,466,474,0.398973,0.405822,103,111,363,591,0.088185,0.095034,0.006849,553,0.473459
all,GPT-5.5,Overall,ALL,1200,535,507,0.445833,0.4225,165,137,370,528,0.1375,0.114167,-0.023333,624,0.52
by_fu,GPT-5.5,Overall,0.0,166,65,75,0.391566,0.451807,15,25,50,76,0.090361,0.150602,0.060241,85,0.512048
by_fu,GPT-5.5,Overall,0.5,216,84,83,0.388889,0.384259,26,25,58,107,0.12037,0.115741,-0.00463,138,0.638889
by_fu,GPT-5.5,Overall,1.0,818,386,349,0.471883,0.42665,124,87,262,345,0.151589,0.106357,-0.045232,401,0.49022
all,GPT-5.5,2D,ALL,600,272,263,0.453333,0.438333,89,80,183,248,0.148333,0.133333,-0.015,318,0.53
by_fu,GPT-5.5,2D,0.0,112,43,51,0.383929,0.455357,12,20,31,49,0.107143,0.178571,0.071429,59,0.526786
by_fu,GPT-5.5,2D,0.5,108,44,50,0.407407,0.462963,13,19,31,45,0.12037,0.175926,0.055556,65,0.601852
by_fu,GPT-5.5,2D,1.0,380,185,162,0.486842,0.426316,64,41,121,154,0.168421,0.107895,-0.060526,194,0.510526
all,GPT-5.5,3D,ALL,200,105,95,0.525,0.475,36,26,69,69,0.18,0.13,-0.05,105,0.525
by_fu,GPT-5.5,3D,0.0,34,16,18,0.470588,0.529412,3,5,13,13,0.088235,0.147059,0.058824,16,0.470588
by_fu,GPT-5.5,3D,0.5,18,12,9,0.666667,0.5,4,1,8,5,0.222222,0.055556,-0.166667,8,0.444444
by_fu,GPT-5.5,3D,1.0,148,77,68,0.52027,0.459459,29,20,48,51,0.195946,0.135135,-0.060811,81,0.547297
all,GPT-5.5,Real,ALL,400,158,149,0.395,0.3725,40,31,118,211,0.1,0.0775,-0.0225,201,0.5025
by_fu,GPT-5.5,Real,0.0,20,6,6,0.3,0.3,0,0,6,14,0.0,0.0,0.0,10,0.5
by_fu,GPT-5.5,Real,0.5,90,28,24,0.311111,0.266667,9,5,19,57,0.1,0.055556,-0.044444,65,0.722222
by_fu,GPT-5.5,Real,1.0,290,124,119,0.427586,0.410345,31,26,93,140,0.106897,0.089655,-0.017241,126,0.434483
all,o3,Overall,ALL,1200,525,472,0.4375,0.393333,159,106,366,569,0.1325,0.088333,-0.044167,607,0.505833
by_fu,o3,Overall,0.0,110,41,49,0.372727,0.445455,14,22,27,47,0.127273,0.2,0.072727,63,0.572727
by_fu,o3,Overall,0.5,187,74,72,0.395722,0.385027,15,13,59,100,0.080214,0.069519,-0.010695,86,0.459893
by_fu,o3,Overall,1.0,903,410,351,0.454042,0.388704,130,71,280,422,0.143965,0.078627,-0.065338,458,0.507198
all,o3,2D,ALL,600,220,221,0.366667,0.368333,64,65,156,315,0.106667,0.108333,0.001667,329,0.548333
by_fu,o3,2D,0.0,63,17,25,0.269841,0.396825,7,15,10,31,0.111111,0.238095,0.126984,43,0.68254
by_fu,o3,2D,0.5,100,40,38,0.4,0.38,12,10,28,50,0.12,0.1,-0.02,52,0.52
by_fu,o3,2D,1.0,437,163,158,0.372998,0.361556,45,40,118,234,0.102975,0.091533,-0.011442,234,0.535469
all,o3,3D,ALL,200,135,96,0.675,0.48,55,16,80,49,0.275,0.08,-0.195,96,0.48
by_fu,o3,3D,0.0,21,11,11,0.52381,0.52381,6,6,5,4,0.285714,0.285714,0.0,13,0.619048
by_fu,o3,3D,0.5,21,10,11,0.47619,0.52381,0,1,10,10,0.0,0.047619,0.047619,6,0.285714
by_fu,o3,3D,1.0,158,114,74,0.721519,0.468354,49,9,65,35,0.310127,0.056962,-0.253165,77,0.487342
all,o3,Real,ALL,400,170,155,0.425,0.3875,40,25,130,205,0.1,0.0625,-0.0375,182,0.455
by_fu,o3,Real,0.0,26,13,13,0.5,0.5,1,1,12,12,0.038462,0.038462,0.0,7,0.269231
by_fu,o3,Real,0.5,66,24,23,0.363636,0.348485,3,2,21,40,0.045455,0.030303,-0.015152,28,0.424242
by_fu,o3,Real,1.0,308,133,119,0.431818,0.386364,36,22,97,153,0.116883,0.071429,-0.045455,147,0.477273
all,Gemini-3.5-Flash,Overall,ALL,1200,674,647,0.561667,0.539167,117,90,557,436,0.0975,0.075,-0.0225,392,0.326667
by_fu,Gemini-3.5-Flash,Overall,0.0,249,124,118,0.497992,0.473896,22,16,102,109,0.088353,0.064257,-0.024096,87,0.349398
by_fu,Gemini-3.5-Flash,Overall,0.5,237,133,120,0.561181,0.506329,25,12,108,92,0.105485,0.050633,-0.054852,93,0.392405
by_fu,Gemini-3.5-Flash,Overall,1.0,714,417,409,0.584034,0.572829,70,62,347,235,0.098039,0.086835,-0.011204,212,0.296919
all,Gemini-3.5-Flash,2D,ALL,600,362,355,0.603333,0.591667,52,45,310,193,0.086667,0.075,-0.011667,152,0.253333
by_fu,Gemini-3.5-Flash,2D,0.0,150,85,81,0.566667,0.54,15,11,70,54,0.1,0.073333,-0.026667,42,0.28
by_fu,Gemini-3.5-Flash,2D,0.5,113,72,69,0.637168,0.610619,11,8,61,33,0.097345,0.070796,-0.026549,33,0.292035
by_fu,Gemini-3.5-Flash,2D,1.0,337,205,205,0.608309,0.608309,26,26,179,106,0.077151,0.077151,0.0,77,0.228487
all,Gemini-3.5-Flash,3D,ALL,200,155,129,0.775,0.645,38,12,117,33,0.19,0.06,-0.13,61,0.305
by_fu,Gemini-3.5-Flash,3D,0.0,23,17,14,0.73913,0.608696,5,2,12,4,0.217391,0.086957,-0.130435,7,0.304348
by_fu,Gemini-3.5-Flash,3D,0.5,29,23,19,0.793103,0.655172,6,2,17,4,0.206897,0.068966,-0.137931,9,0.310345
by_fu,Gemini-3.5-Flash,3D,1.0,148,115,96,0.777027,0.648649,27,8,88,25,0.182432,0.054054,-0.128378,45,0.304054
all,Gemini-3.5-Flash,Real,ALL,400,157,163,0.3925,0.4075,27,33,130,210,0.0675,0.0825,0.015,179,0.4475
by_fu,Gemini-3.5-Flash,Real,0.0,76,22,23,0.289474,0.302632,2,3,20,51,0.026316,0.039474,0.013158,38,0.5
by_fu,Gemini-3.5-Flash,Real,0.5,95,38,32,0.4,0.336842,8,2,30,55,0.084211,0.021053,-0.063158,51,0.536842
by_fu,Gemini-3.5-Flash,Real,1.0,229,97,108,0.423581,0.471616,17,28,80,104,0.074236,0.122271,0.048035,90,0.393013
all,Qwen3-VL-32B-Instruct,Overall,ALL,1200,428,417,0.356667,0.3475,128,117,300,655,0.106667,0.0975,-0.009167,650,0.541667
by_fu,Qwen3-VL-32B-Instruct,Overall,0.0,82,26,28,0.317073,0.341463,5,7,21,49,0.060976,0.085366,0.02439,35,0.426829
by_fu,Qwen3-VL-32B-Instruct,Overall,0.5,146,46,35,0.315068,0.239726,22,11,24,89,0.150685,0.075342,-0.075342,88,0.60274
by_fu,Qwen3-VL-32B-Instruct,Overall,1.0,972,356,354,0.366255,0.364198,101,99,255,517,0.103909,0.101852,-0.002058,527,0.542181
all,Qwen3-VL-32B-Instruct,2D,ALL,600,178,190,0.296667,0.316667,54,66,124,356,0.09,0.11,0.02,335,0.558333
by_fu,Qwen3-VL-32B-Instruct,2D,0.0,60,15,20,0.25,0.333333,2,7,13,38,0.033333,0.116667,0.083333,25,0.416667
by_fu,Qwen3-VL-32B-Instruct,2D,0.5,82,22,18,0.268293,0.219512,11,7,11,53,0.134146,0.085366,-0.04878,51,0.621951
by_fu,Qwen3-VL-32B-Instruct,2D,1.0,458,141,152,0.30786,0.331878,41,52,100,265,0.08952,0.113537,0.024017,259,0.565502
all,Qwen3-VL-32B-Instruct,3D,ALL,200,114,80,0.57,0.4,47,13,67,73,0.235,0.065,-0.17,92,0.46
by_fu,Qwen3-VL-32B-Instruct,3D,0.0,8,3,1,0.375,0.125,2,0,1,5,0.25,0.0,-0.25,6,0.75
by_fu,Qwen3-VL-32B-Instruct,3D,0.5,19,8,5,0.421053,0.263158,4,1,4,10,0.210526,0.052632,-0.157895,8,0.421053
by_fu,Qwen3-VL-32B-Instruct,3D,1.0,173,103,74,0.595376,0.427746,41,12,62,58,0.236994,0.069364,-0.16763,78,0.450867
all,Qwen3-VL-32B-Instruct,Real,ALL,400,136,147,0.34,0.3675,27,38,109,226,0.0675,0.095,0.0275,223,0.5575
by_fu,Qwen3-VL-32B-Instruct,Real,0.0,14,8,7,0.571429,0.5,1,0,7,6,0.071429,0.0,-0.071429,4,0.285714
by_fu,Qwen3-VL-32B-Instruct,Real,0.5,45,16,12,0.355556,0.266667,7,3,9,26,0.155556,0.066667,-0.088889,29,0.644444
by_fu,Qwen3-VL-32B-Instruct,Real,1.0,341,112,128,0.328446,0.375367,19,35,93,194,0.055718,0.102639,0.046921,190,0.557185


==> data/norender_full_by_rf_common_denominator_1200_paper_categories.csv <==
scope,model,task_group,render_faithfulness,n,no_render_correct,full_correct,no_render_acc,full_acc,render_benefit_count,render_harm_count,both_correct_count,both_incorrect_count,render_benefit_share,render_harm_share,delta_acc_share,render_benefit_rate_given_norender_wrong,render_harm_rate_given_norender_correct
all,ALL,Overall,ALL,4800,2210,2162,0.460417,0.450417,448,496,1714,2142,0.093333,0.103333,-0.01,0.172973,0.224434
by_rf,ALL,Overall,0.0,285,160,142,0.561404,0.498246,23,41,119,102,0.080702,0.14386,-0.063158,0.184,0.25625
by_rf,ALL,Overall,0.5,3140,1406,1376,0.447771,0.438217,304,334,1072,1430,0.096815,0.106369,-0.009554,0.175317,0.237553
by_rf,ALL,Overall,1.0,1375,644,644,0.468364,0.468364,121,121,523,610,0.088,0.088,0.0,0.165527,0.187888
all,ALL,2D,ALL,2400,1069,1032,0.445417,0.43,230,267,802,1101,0.095833,0.11125,-0.015417,0.172802,0.249766
by_rf,ALL,2D,0.0,99,48,42,0.484848,0.424242,10,16,32,41,0.10101,0.161616,-0.060606,0.196078,0.333333
by_rf,ALL,2D,0.5,1788,764,739,0.427293,0.413311,172,197,567,852,0.096197,0.110179,-0.013982,0.167969,0.257853
by_rf,ALL,2D,1.0,513,257,251,0.500975,0.489279,48,54,203,208,0.093567,0.105263,-0.011696,0.1875,0.210117
all,ALL,3D,ALL,800,519,509,0.64875,0.63625,80,90,429,201,0.1,0.1125,-0.0125,0.284698,0.17341
by_rf,ALL,3D,0.0,140,88,75,0.628571,0.535714,9,22,66,43,0.064286,0.157143,-0.092857,0.173077,0.25
by_rf,ALL,3D,0.5,344,209,211,0.607558,0.613372,44,42,167,91,0.127907,0.122093,0.005814,0.325926,0.200957
by_rf,ALL,3D,1.0,316,222,223,0.702532,0.705696,27,26,196,67,0.085443,0.082278,0.003165,0.287234,0.117117
all,ALL,Real,ALL,1600,622,621,0.38875,0.388125,138,139,483,840,0.08625,0.086875,-0.000625,0.141104,0.223473
by_rf,ALL,Real,0.0,46,24,25,0.521739,0.543478,4,3,21,18,0.086957,0.065217,0.021739,0.181818,0.125
by_rf,ALL,Real,0.5,1008,433,426,0.429563,0.422619,88,95,338,487,0.087302,0.094246,-0.006944,0.153043,0.2194
by_rf,ALL,Real,1.0,546,165,170,0.302198,0.311355,46,41,124,335,0.084249,0.075092,0.009158,0.120735,0.248485
all,GPT-5.5,Overall,ALL,1200,576,535,0.48,0.445833,126,167,409,498,0.105,0.139167,-0.034167,0.201923,0.289931
by_rf,GPT-5.5,Overall,0.0,67,37,30,0.552239,0.447761,7,14,23,23,0.104478,0.208955,-0.104478,0.233333,0.378378
by_rf,GPT-5.5,Overall,0.5,787,379,345,0.481576,0.438374,83,117,262,325,0.105464,0.148666,-0.043202,0.203431,0.308707
by_rf,GPT-5.5,Overall,1.0,346,160,160,0.462428,0.462428,36,36,124,150,0.104046,0.104046,0.0,0.193548,0.225
all,GPT-5.5,2D,ALL,600,300,272,0.5,0.453333,72,100,200,228,0.12,0.166667,-0.046667,0.24,0.333333
by_rf,GPT-5.5,2D,0.0,17,11,7,0.647059,0.411765,3,7,4,3,0.176471,0.411765,-0.235294,0.5,0.636364
by_rf,GPT-5.5,2D,0.5,452,224,199,0.495575,0.440265,52,77,147,176,0.115044,0.170354,-0.05531,0.22807,0.34375
by_rf,GPT-5.5,2D,1.0,131,65,66,0.496183,0.503817,17,16,49,49,0.129771,0.122137,0.007634,0.257576,0.246154
all,GPT-5.5,3D,ALL,200,114,105,0.57,0.525,18,27,87,68,0.09,0.135,-0.045,0.209302,0.236842
by_rf,GPT-5.5,3D,0.0,45,25,22,0.555556,0.488889,4,7,18,16,0.088889,0.155556,-0.066667,0.2,0.28
by_rf,GPT-5.5,3D,0.5,90,46,42,0.511111,0.466667,9,13,33,35,0.1,0.144444,-0.044444,0.204545,0.282609
by_rf,GPT-5.5,3D,1.0,65,43,41,0.661538,0.630769,5,7,36,17,0.076923,0.107692,-0.030769,0.227273,0.162791
all,GPT-5.5,Real,ALL,400,162,158,0.405,0.395,36,40,122,202,0.09,0.1,-0.01,0.151261,0.246914
by_rf,GPT-5.5,Real,0.0,5,1,1,0.2,0.2,0,0,1,4,0.0,0.0,0.0,0.0,0.0
by_rf,GPT-5.5,Real,0.5,245,109,104,0.444898,0.42449,22,27,82,114,0.089796,0.110204,-0.020408,0.161765,0.247706
by_rf,GPT-5.5,Real,1.0,150,52,53,0.346667,0.353333,14,13,39,84,0.093333,0.086667,0.006667,0.142857,0.25
all,o3,Overall,ALL,1200,490,525,0.408333,0.4375,133,98,392,577,0.110833,0.081667,0.029167,0.187324,0.2
by_rf,o3,Overall,0.0,87,50,39,0.574713,0.448276,5,16,34,32,0.057471,0.183908,-0.126437,0.135135,0.32
by_rf,o3,Overall,0.5,752,292,317,0.388298,0.421543,85,60,232,375,0.113032,0.079787,0.033245,0.184783,0.205479
by_rf,o3,Overall,1.0,361,148,169,0.409972,0.468144,43,22,126,170,0.119114,0.060942,0.058172,0.201878,0.148649
all,o3,2D,ALL,600,219,220,0.365,0.366667,61,60,159,320,0.101667,0.1,0.001667,0.160105,0.273973
by_rf,o3,2D,0.0,28,12,8,0.428571,0.285714,3,7,5,13,0.107143,0.25,-0.142857,0.1875,0.583333
by_rf,o3,2D,0.5,438,155,156,0.353881,0.356164,43,42,113,240,0.098174,0.09589,0.002283,0.151943,0.270968
by_rf,o3,2D,1.0,134,52,56,0.38806,0.41791,15,11,41,67,0.11194,0.08209,0.029851,0.182927,0.211538
all,o3,3D,ALL,200,128,135,0.64,0.675,25,18,110,47,0.125,0.09,0.035,0.347222,0.140625
by_rf,o3,3D,0.0,46,30,22,0.652174,0.478261,1,9,21,15,0.021739,0.195652,-0.173913,0.0625,0.3
by_rf,o3,3D,0.5,71,43,50,0.605634,0.704225,11,4,39,17,0.15493,0.056338,0.098592,0.392857,0.093023
by_rf,o3,3D,1.0,83,55,63,0.662651,0.759036,13,5,50,15,0.156627,0.060241,0.096386,0.464286,0.090909
all,o3,Real,ALL,400,143,170,0.3575,0.425,47,20,123,210,0.1175,0.05,0.0675,0.182879,0.13986
by_rf,o3,Real,0.0,13,8,9,0.615385,0.692308,1,0,8,4,0.076923,0.0,0.076923,0.2,0.0
by_rf,o3,Real,0.5,243,94,111,0.386831,0.45679,31,14,80,118,0.127572,0.057613,0.069959,0.208054,0.148936
by_rf,o3,Real,1.0,144,41,50,0.284722,0.347222,15,6,35,88,0.104167,0.041667,0.0625,0.145631,0.146341
all,Gemini-3.5-Flash,Overall,ALL,1200,698,674,0.581667,0.561667,75,99,599,427,0.0625,0.0825,-0.02,0.149402,0.141834
by_rf,Gemini-3.5-Flash,Overall,0.0,78,52,49,0.666667,0.628205,4,7,45,22,0.051282,0.089744,-0.038462,0.153846,0.134615
by_rf,Gemini-3.5-Flash,Overall,0.5,732,421,408,0.575137,0.557377,45,58,363,266,0.061475,0.079235,-0.01776,0.144695,0.137767
by_rf,Gemini-3.5-Flash,Overall,1.0,390,225,217,0.576923,0.55641,26,34,191,139,0.066667,0.087179,-0.020513,0.157576,0.151111
all,Gemini-3.5-Flash,2D,ALL,600,368,362,0.613333,0.603333,35,41,327,197,0.058333,0.068333,-0.01,0.150862,0.111413
by_rf,Gemini-3.5-Flash,2D,0.0,34,19,22,0.558824,0.647059,3,0,19,12,0.088235,0.0,0.088235,0.2,0.0
by_rf,Gemini-3.5-Flash,2D,0.5,413,248,246,0.600484,0.595642,24,26,222,141,0.058111,0.062954,-0.004843,0.145455,0.104839
by_rf,Gemini-3.5-Flash,2D,1.0,153,101,94,0.660131,0.614379,8,15,86,44,0.052288,0.098039,-0.045752,0.153846,0.148515
all,Gemini-3.5-Flash,3D,ALL,200,161,155,0.805,0.775,11,17,144,28,0.055,0.085,-0.03,0.282051,0.10559
by_rf,Gemini-3.5-Flash,3D,0.0,26,21,18,0.807692,0.692308,1,4,17,4,0.038462,0.153846,-0.115385,0.2,0.190476
by_rf,Gemini-3.5-Flash,3D,0.5,66,53,54,0.80303,0.818182,6,5,48,7,0.090909,0.075758,0.015152,0.461538,0.09434
by_rf,Gemini-3.5-Flash,3D,1.0,108,87,83,0.805556,0.768519,4,8,79,17,0.037037,0.074074,-0.037037,0.190476,0.091954
all,Gemini-3.5-Flash,Real,ALL,400,169,157,0.4225,0.3925,29,41,128,202,0.0725,0.1025,-0.03,0.125541,0.242604
by_rf,Gemini-3.5-Flash,Real,0.0,18,12,9,0.666667,0.5,0,3,9,6,0.0,0.166667,-0.166667,0.0,0.25
by_rf,Gemini-3.5-Flash,Real,0.5,253,120,108,0.474308,0.426877,15,27,93,118,0.059289,0.106719,-0.047431,0.112782,0.225
by_rf,Gemini-3.5-Flash,Real,1.0,129,37,40,0.286822,0.310078,14,11,26,78,0.108527,0.085271,0.023256,0.152174,0.297297
all,Qwen3-VL-32B-Instruct,Overall,ALL,1200,446,428,0.371667,0.356667,114,132,314,640,0.095,0.11,-0.015,0.151194,0.295964
by_rf,Qwen3-VL-32B-Instruct,Overall,0.0,53,21,24,0.396226,0.45283,7,4,17,25,0.132075,0.075472,0.056604,0.21875,0.190476
by_rf,Qwen3-VL-32B-Instruct,Overall,0.5,869,314,306,0.361335,0.352129,91,99,215,464,0.104718,0.113924,-0.009206,0.163964,0.315287
by_rf,Qwen3-VL-32B-Instruct,Overall,1.0,278,111,98,0.399281,0.352518,16,29,82,151,0.057554,0.104317,-0.046763,0.095808,0.261261
all,Qwen3-VL-32B-Instruct,2D,ALL,600,182,178,0.303333,0.296667,62,66,116,356,0.103333,0.11,-0.006667,0.148325,0.362637
by_rf,Qwen3-VL-32B-Instruct,2D,0.0,20,6,5,0.3,0.25,1,2,4,13,0.05,0.1,-0.05,0.071429,0.333333
by_rf,Qwen3-VL-32B-Instruct,2D,0.5,485,137,138,0.282474,0.284536,53,52,85,295,0.109278,0.107216,0.002062,0.152299,0.379562
by_rf,Qwen3-VL-32B-Instruct,2D,1.0,95,39,35,0.410526,0.368421,8,12,27,48,0.084211,0.126316,-0.042105,0.142857,0.307692
all,Qwen3-VL-32B-Instruct,3D,ALL,200,116,114,0.58,0.57,26,28,88,58,0.13,0.14,-0.01,0.309524,0.241379
by_rf,Qwen3-VL-32B-Instruct,3D,0.0,23,12,13,0.521739,0.565217,3,2,10,8,0.130435,0.086957,0.043478,0.272727,0.166667
by_rf,Qwen3-VL-32B-Instruct,3D,0.5,117,67,65,0.57265,0.555556,18,20,47,32,0.153846,0.17094,-0.017094,0.36,0.298507
by_rf,Qwen3-VL-32B-Instruct,3D,1.0,60,37,36,0.616667,0.6,5,6,31,18,0.083333,0.1,-0.016667,0.217391,0.162162
all,Qwen3-VL-32B-Instruct,Real,ALL,400,148,136,0.37,0.34,26,38,110,226,0.065,0.095,-0.03,0.103175,0.256757
by_rf,Qwen3-VL-32B-Instruct,Real,0.0,10,3,6,0.3,0.6,3,0,3,4,0.3,0.0,0.3,0.428571,0.0
by_rf,Qwen3-VL-32B-Instruct,Real,0.5,267,110,103,0.411985,0.385768,20,27,83,137,0.074906,0.101124,-0.026217,0.127389,0.245455
by_rf,Qwen3-VL-32B-Instruct,Real,1.0,123,35,27,0.284553,0.219512,3,11,24,85,0.02439,0.089431,-0.065041,0.034091,0.314286


==> data/qwen3_vl_32b_category_accuracy.csv <==
setting,Geo,S-Puz,Phys,Chem,SciQA,AbsPat,ObjAttr,Comp3D,R-Man,R-State,V-Comm,IntPhys,Overall
CoT,30.0,20.0,29.0,20.0,63.0,31.0,69.0,51.0,2.0,35.0,49.0,65.0,38.7
VAoT-NoRender,31.0,18.0,28.0,21.0,59.0,25.0,71.0,45.0,4.0,35.0,48.0,61.0,37.2
VAoT,30.0,22.0,26.0,17.0,58.0,25.0,65.0,49.0,2.0,26.0,46.0,62.0,35.7
VAoT-WrongRender,33.0,16.0,30.0,18.0,63.0,30.0,47.0,33.0,4.0,34.0,42.0,67.0,34.8


==> data/qwen3_vl_32b_process_scores.csv <==
metric,2D Structured,3D Scene,Real-world,Overall
Action Relevance,0.958,0.978,0.949,0.958
Render Faithfulness,0.563,0.593,0.641,0.594
Feedback Uptake,0.832,0.913,0.909,0.871


==> prompts/README.txt <==
The prompt files are transcribed from prompt_source.md. Typography-only Unicode characters (arrows, emoji checks/crosses, degree/multiplication symbols, and smart quotes) are normalized to ASCII solely for robust pdfLaTeX rendering. Prompt logic, variables, and output schemas are unchanged.

